LVIS: Learning from Value Function Intervals for Contact-Aware Robot Controllers

Guided policy search is a popular approach for training controllers for high-dimensional systems, but it has a number of pitfalls. Non-convex trajectory optimization has local minima, and non-uniqueness in the optimal policy itself can mean that independently-optimized samples do not describe a coherent policy from which to train. We introduce LVIS, which circumvents the issue of local minima through global mixed-integer optimization and the issue of non-uniqueness through learning the optimal value function (or cost-to-go) rather than the optimal policy. To avoid the expense of solving the mixed-integer programs to full global optimality, we instead solve them only partially, extracting intervals containing the true cost-to-go from early termination of the branch-and-bound algorithm. These interval samples are used to weakly supervise the training of a neural net which approximates the true cost-to-go. Online, we use that learned cost-to-go as the terminal cost of a one-step model-predictive controller, which we solve via a small mixed-integer optimization. We demonstrate the LVIS approach on a cart-pole system with walls and a planar humanoid robot model and show that it can be applied to a fundamentally hard problem in feedback control--control through contact.

==> fig/hinge.tikz <==
\begin{tikzpicture}[]
\begin{axis}[xmajorgrids, ymajorgrids, xlabel={$\hat{J}(\mathbf{x}; \theta)$}, ylabel={loss}, width={9cm}, height={4cm}, xmin={0}, xmax={3}, title={Double-Sided Hinge Loss}]
    \addplot[no marks]
        coordinates {
            (0.0, 1.0)
            (0.03, 0.97)
            (0.06, 0.94)
            (0.09, 0.91)
            (0.12, 0.88)
            (0.15, 0.85)
            (0.18, 0.8200000000000001)
            (0.21, 0.79)
            (0.24, 0.76)
            (0.27, 0.73)
            (0.3, 0.7)
            (0.33, 0.6699999999999999)
            (0.36, 0.64)
            (0.39, 0.61)
            (0.42, 0.5800000000000001)
            (0.45, 0.55)
            (0.48, 0.52)
            (0.51, 0.49)
            (0.54, 0.45999999999999996)
            (0.57, 0.43000000000000005)
            (0.6, 0.4)
            (0.63, 0.37)
            (0.66, 0.33999999999999997)
            (0.69, 0.31000000000000005)
            (0.72, 0.28)
            (0.75, 0.25)
            (0.78, 0.21999999999999997)
            (0.81, 0.18999999999999995)
            (0.84, 0.16000000000000003)
            (0.87, 0.13)
            (0.9, 0.09999999999999998)
            (0.93, 0.06999999999999995)
            (0.96, 0.040000000000000036)
            (0.99, 0.010000000000000009)
            (1.02, 0.0)
            (1.05, 0.0)
            (1.08, 0.0)
            (1.11, 0.0)
            (1.14, 0.0)
            (1.17, 0.0)
            (1.2, 0.0)
            (1.23, 0.0)
            (1.26, 0.0)
            (1.29, 0.0)
            (1.32, 0.0)
            (1.35, 0.0)
            (1.38, 0.0)
            (1.41, 0.0)
            (1.44, 0.0)
            (1.47, 0.0)
            (1.5, 0.0)
            (1.53, 0.0)
            (1.56, 0.0)
            (1.59, 0.0)
            (1.62, 0.0)
            (1.65, 0.0)
            (1.68, 0.0)
            (1.71, 0.0)
            (1.74, 0.0)
            (1.77, 0.0)
            (1.8, 0.0)
            (1.83, 0.0)
            (1.86, 0.0)
            (1.89, 0.0)
            (1.92, 0.0)
            (1.95, 0.0)
            (1.98, 0.0)
            (2.01, 0.009999999999999787)
            (2.04, 0.040000000000000036)
            (2.07, 0.06999999999999984)
            (2.1, 0.10000000000000009)
            (2.13, 0.1299999999999999)
            (2.16, 0.16000000000000014)
            (2.19, 0.18999999999999995)
            (2.22, 0.2200000000000002)
            (2.25, 0.25)
            (2.28, 0.2799999999999998)
            (2.31, 0.31000000000000005)
            (2.34, 0.33999999999999986)
            (2.37, 0.3700000000000001)
            (2.4, 0.3999999999999999)
            (2.43, 0.43000000000000016)
            (2.46, 0.45999999999999996)
            (2.49, 0.4900000000000002)
            (2.52, 0.52)
            (2.55, 0.5499999999999998)
            (2.58, 0.5800000000000001)
            (2.61, 0.6099999999999999)
            (2.64, 0.6400000000000001)
            (2.67, 0.6699999999999999)
            (2.7, 0.7000000000000002)
            (2.73, 0.73)
            (2.76, 0.7599999999999998)
            (2.79, 0.79)
            (2.82, 0.8199999999999998)
            (2.85, 0.8500000000000001)
            (2.88, 0.8799999999999999)
            (2.91, 0.9100000000000001)
            (2.94, 0.94)
            (2.97, 0.9700000000000002)
            (3.0, 1.0)
        }
        ;
\end{axis}
\end{tikzpicture}

